Active and sparse methods in smoothed model checking

Smoothed model checking based on Gaussian process classification provides a powerful approach for statistical model checking of parametric continuous time Markov chain models. The method constructs a model for the functional dependence of satisfaction probability on the Markov chain parameters. This is done via Gaussian process inference methods from a limited number of observations for different parameter combinations. In this work we consider extensions to smoothed model checking based on sparse variational methods and active learning. Both are used successfully to improve the scalability of smoothed model checking. In particular, we see that active learning-based ideas for iteratively querying the simulation model for observations can be used to steer the model-checking to more informative areas of the parameter space and thus improve sample efficiency. Online extensions of sparse variational Gaussian process inference algorithms are demonstrated to provide a scalable method for implementing active learning approaches for smoothed model checking.

==> old.txt <==
% Comparison metrics
%[ Info: SVGP.5, 25.0, 1.0e-5]
%Any[[0.037, 0.03, 0.22, 0.029, 1.005]]
%[ Info: Prediction variance
%Any[[0.068, 0.031, 0.219, 0.023, 1.564], [0.057, 0.025, 0.138, 0.032, 1.314], [0.051, 0.024, 0.146, 0.048, 1.178]]
%[ Info: Shannon choice
%Any[[0.068, 0.031, 0.219, 0.023, 1.564], [0.06, 0.027, 0.211, 0.034, 1.376], [0.052, 0.023, 0.156, 0.034, 1.199]]
%[ Info: Random sampling
%Any[[0.068, 0.031, 0.219, 0.023, 1.564], [0.058, 0.033, 0.215, 0.034, 1.407], [0.051, 0.028, 0.177, 0.027, 1.225]]

%[ Info: Comparison metrics threshold
%[ Info: SVGP
%Any[[0.062, 0.048, 0.22, 0.13, 0.783]]
%[ Info: Prediction variance
%Any[[0.063, 0.052, 0.219, 0.05, 0.817], [0.041, 0.035, 0.134, 0.0, 0.543], [0.037, 0.035, 0.146, 0.05, 0.503]]
%[ Info: Shannon choice
%Any[[0.063, 0.052, 0.219, 0.05, 0.817], [0.057, 0.048, 0.211, 0.11, 0.747], [0.045, 0.037, 0.156, 0.04, 0.582]]
%[ Info: Random sampling
%Any[[0.063, 0.052, 0.219, 0.05, 0.817], [0.058, 0.055, 0.215, 0.08, 0.793], [0.055, 0.045, 0.177, 0.06, 0.714]]




==> results.txt <==
[ Info: Comparison metrics
[ Info: SVGP
(Any[Plot{Plots.PyPlotBackend() n=1}], Any[[0.036, 0.028, 0.184, 0.085, 0.909]])
[ Info: Prediction variance
(Any[Plot{Plots.PyPlotBackend() n=1}, Plot{Plots.PyPlotBackend() n=1}], Any[[0.041, 0.026, 0.169, 0.36, 0.978], [0.036, 0.022, 0.157, 0.4, 0.847]])
[ Info: Shannon choice
(Any[Plot{Plots.PyPlotBackend() n=1}, Plot{Plots.PyPlotBackend() n=1}], Any[[0.041, 0.026, 0.169, 0.36, 0.978], [0.032, 0.021, 0.166, 0.46, 0.77]])
[ Info: Random sampling
(Any[Plot{Plots.PyPlotBackend() n=1}, Plot{Plots.PyPlotBackend() n=1}], Any[[0.041, 0.026, 0.169, 0.36, 0.978], [0.033, 0.028, 0.191, 0.495, 0.873]])
[ Info: Full variational
(Any[Plot{Plots.PyPlotBackend() n=1}], Any[[0.036, 0.023, 0.164, 0.482, 0.851]])
[ Info: Comparison metrics threshold
[ Info: SVGP
Any[[0.04, 0.038, 0.174, 0.051, 0.649]]
[ Info: Prediction variance
Any[[0.039, 0.037, 0.169, 0.088, 0.624], [0.036, 0.034, 0.157, 0.044, 0.571]]
[ Info: Shannon choice
Any[[0.039, 0.037, 0.169, 0.088, 0.624], [0.033, 0.032, 0.166, 0.073, 0.537]]
[ Info: Random sampling
Any[[0.039, 0.037, 0.169, 0.088, 0.624], [0.037, 0.042, 0.191, 0.095, 0.656]]
[ Info: Full variational
Any[[0.039, 0.035, 0.164, 0.058, 0.614]]
[ Info: Timings
[ Info: SSA
64.656039682
[ Info: SVGP
SSA => 1.335894354
Inference => 8.602994306
Total => 9.93888866
[ Info: Prediction variance
SSA => 1.731848099
Inference => 8.783937093
Choice => 0.009202302
Total => 10.524987494000001
[ Info: Shannon choice
SSA => 0.998101643
Inference => 9.87114836
Choice => 1.445921345
Total => 12.315171348
[ Info: Random sampling
SSA => 1.383137458
Inference => 12.866557427
Choice => 4.1907e-5
Total => 14.249736792
[ Info: Full variational
SSA => 1.277434052
Inference => 28.754888825
Total => 30.032322877

